Multimessenger study of merging massive black holes in the OBELISK simulation: gravitational waves, electromagnetic counterparts, and their link to galaxy and black hole populations

Massive black-hole (BH) mergers are predicted to be powerful sources of low-frequency gravitational waves (GWs). Coupling the detection of GWs with an electromagnetic (EM) detection can provide key information about merging BHs and their environments. We study the high-resolution cosmological radiation-hydrodynamics simulation OBELISK, run to redshift $z=3.5$, to assess the GW and EM detectability of high-$z$ BH mergers, modelling spectral energy distribution and obscuration. For EM detectability, we further consider sub-grid dynamical delays in postprocessing. We find that most of the merger events can be detected by LISA, except for high-mass mergers with very unequal mass ratios. Intrinsic binary parameters are accurately measured, but the sky localisation is poor generally. Only $\sim 40\%$ of these high-$z$ sources have a sky localisation better than $10\,\mathrm{deg}^2$. Merging BHs are hard to detect in the restframe UV since they are fainter than the host galaxies, which at high $z$ are star-forming. A significant fraction, $15-35\%$, of BH mergers instead outshine the galaxy in X-rays, and about $5-15\%$ are sufficiently bright to be detected with sensitive X-ray instruments. If mergers induce an Eddington-limited brightening, up to $30\%$ of sources can become observable. The transient flux change originating from such a brightening is often large, allowing $4-20\%$ of mergers to be detected as EM counterparts. A fraction, $1-30\%$, of mergers are also detectable at radio frequencies. Observable merging BHs tend to have higher accretion rates and masses and are overmassive at a fixed galaxy mass with respect to the full population. Most EM-observable mergers can also be GW-detected with LISA, but their sky localisation is generally poorer. This has to be considered when using EM counterparts to obtain information about the properties of merging BHs and their environment.

==> previous_versions/refrep.txt <==
Thank you very much for your comments, we found them very helpful and we think that they have improved the readability of the paper. We have sent a new version of the papers. Changes with respect to the last version are highlighted in orange. We hope the article is now in acceptable form for publication.

Below is a summary of the implemented changes. We have also added a new plot showing a snapshot of the Obelisk simulation, as Figure 1.

1) In Sec. 2.4., it would be great for the reader to see at least one plot showing an example (a representative case) of the spectral energy distribution that results from the three different components of their model: accretion disk, corona, and jet (upper limit, for example) both in the rest frame and in the observer frame (with absorption), together with sensitivity curves of the telescopes considered, as well as the approximate galactic optical and X-ray emissions to compare. The case of brightening for the merged BHs could also be shown.

We agree with this suggestion. We have added this plot as Figure 2 and referenced it in multiple sections of the method since it helps illustrate several aspects of our models.

2) The authors mention in the introduction other papers that make a population and detectability analysis for supermassive BH merger populations with an EM counterpart. The paper lacks a comparison of their results with those of these other papers; how do these results depend on the different approaches to the problem, different approximations and assumptions made, physical ingredients, and radiation models considered (e.g., other works considered specific binary signatures besides an overall increase in luminosity)? I think writing a short discussion section on this is worthwhile.

We have added a short discussion section (Section 4).

OTHER MINOR COMMENTS OR SUGGESTIONS:

1) The authors mention more than once the three criteria they use to define an electromagnetic counterpart: "(i) The source "appears" at the time of the transient, (ii) The source "disappears" (iii) The source is detected before and after, but the flux changes significantly.". However, as far as I noticed, the second possibility is never fulfilled under their model. If this is the case, I would suggest mentioning this possibility the first time, explaining that it is not considered in their model, and in the rest of the paper mentioning just the two relevant cases. Especially, Figures 4 and 10 explicitly mention the line style they use for this (ii) case but this is not seen in the plots, which confuses the reader.

We agree. We have removed references to case (ii) after the first time it is mentioned.

2) In Sec. 2, after Eq. 2, the authors say "A fraction $\eps_r$ of the accreted mass is radiated.". It would be more precise to change this to "A fraction $\eps_r$ of the accretion power, $\dot{M}c^2$ is radiated.

We have incorporated this suggestion in the text.

3) The flux from a Novikov--Thorne disk is proportional to the cosine of the viewing angle (wrt the disk angular momentum). Do the authors take into account this variable (as random)? If not, it is worth mentioning it explicitly, though this would only affect the UV emission which is anyway below the galactic emission for almost all the potential multimessenger sources.

We have commented on this at the end of section 2.4.

4) What is the motivation for alpha_X = -2 above 100 keV? Do the authors consider some kind of cutoff at higher energies?

In the model that was presented in the submitted draft, the high-energy cutoff was indeed represented by a change in the power-law index. The spectrum decays faster (as nu^-2) above 100 keV. In order to avoid confusion and conform to other models (e.g. Shen et al. 2020) we have changed this broken power law model by a power law multiplied by an exponential cutoff. The difference between the two models is very small, of the order of a few percent at z~3.5.

5) Figure 1 (suggestion):
5a) I think the authors could decrease the gap between the plots and put the x-label below the lower plot.
5b) Explain what the color scale is in the caption.

We agree with the suggestions. We have incorporated them.

6) Figure 4: is it for delayed mergers? Mention it.

The figure refers in fact to numerical mergers. We have mentioned it explicitly in both this figure (now Figure 6) and Figure 12.

7) Figure 5:
7a) Slightly change the size of the markers so that they are more clearly seen when there are various on the same point, especially the crimson triangles and the gold circles.

In order to make the figure more legible, now we are not showing the crosses when the merger is AGN-dom or observable, and not showing triangles when the merger is observable. We are noting in the caption that all observable mergers are AGN-dom to avoid confusion.

7b) In the caption: I do not understand the phrase: "AGN-dominated and more so observable mergers are more massive, at fixed M &#8727; compared to all merger remnants".

The intended meaning of the sentence was: AGN-dominated mergers are more massive at fixed M_ast compared to all mergers, and observable mergers are even more massive. We have rephrased the sentence to make it more clear.

8) Figure 6:
8a) The palette election gives the sense that there are four colors: orange, gold, crimson, and purple; and the authors even use orange in other plots. It is confusing for the reader without a deep look at the plot. This effect is not seen in other plots; The authors could replace crimson or yellow with green and perhaps this issue does not appear.

We have changed the colour palette. We hope this plot is now clearer.

8b) What does exactly mean that the histograms are normalized to unity? In the middle lower plot the bars are over unity. Please, clarify what this means.

By this, we wanted to say that the integral of the distribution function is normalised to unity. We have written this explicitly in the caption.

9) Page 12, 3rd paragraph: The authors say “Our model underestimates the pre-transient emission and thus underestimates the number of transients of type (iii) (...)”. Wouldn’t this be “Our model OVERestimates the pre-transient emission and thus underestimates the number of transients of type (iii) (...)”?

You are right, this has been now corrected.

10) Figure 11: It is not clear whether there are Radio+X-ray observable sources. The authors could use a texture for the fourth color.

The two regions (radio observable and radio+X-ray observable) overlap. We have tried to make this more visible by showing Radio+X-ray observable sources with a hatched region, as suggested.

11) All the Figures' captions contain some scientific discussion, which makes a few of them too long. To match the journal style guide, I would suggest putting the discussion on the Figures in the main body of the paper and removing it from the captions.

We have moved the scientific discussion to the main text, leaving only sometimes a short comment to help the interpretation of the points/curves. Many captions remain very long nevertheless: this is the case for complex figures with different lines/styles/points/shades. 

Many thanks again for your constructive comments.
